Formation of Complex Organic Molecules in Cold Interstellar Environments through non-diffusive grain-surface and ice-mantle chemistry

A prevailing theory for the interstellar production of complex organic molecules (COMs) involves formation on warm dust-grain surfaces, via the diffusion and reaction of radicals produced through grain-surface photodissociation of stable molecules. However, some gas-phase O-bearing COMs, notably acetaldehyde(CH$_3$CHO), methyl formate(CH$_3$OCHO), and dimethyl ether(CH$_3$OCH$_3$), are now observed at very low temperatures, challenging the warm scenario. Here, we introduce a selection of new non-diffusive mechanisms into an astrochemical model, to account for the failure of the standard diffusive picture and to provide a more generalized scenario of COM formation on interstellar grains. New generic rate formulations are provided for cases where: (i) radicals are formed by reactions occurring close to another reactant, producing an immediate follow-on reaction; (ii) radicals are formed in an excited state, allowing them to overcome activation barriers to react with nearby stable molecules; (iii) radicals are formed through photo-dissociation close to a reaction partner, followed by immediate reaction. Each process occurs without the diffusion of large radicals. The new mechanisms significantly enhance cold COM abundances, successfully reproducing key observational results for prestellar core L1544. H-abstraction from grain-surface COMs, followed by recombination, plays a crucial role in amplifying chemical desorption into the gas phase. The UV-induced chemistry produces significant COM abundances in the bulk ices, which are retained on the grains and may persist to later stages. O$_2$ is also formed strongly in the mantle though photolysis, suggesting cometary O$_2$ could indeed be interstellar.

==> table_of_rxns_FINAL_RTG.txt <==
Title: Formation of Complex Organic Molecules in Cold Interstellar Environments through non-diffusive grain-surface and ice-mantle chemistry 
Authors: Jin M. & Garrod R. T.
Table: All allowed grain-surface and bulk-ice reactions in the network
================================================================================
Byte-by-byte Description of file: table_of_rxns.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations 
--------------------------------------------------------------------------------
   2- 61  A60   ---    RXN      Reactions (1)
  71- 76  I5    K      EA       Activation energy barrier
  80- 83  F4.2  0.1nm  EAW      Barrier width
  86- 93  A1    ---    Notes    Notes (2)
--------------------------------------------------------------------------------
Note (1): Following the network introduced by Garrod et al. (2008), substitutions are used for certain functional groups in the names of chemical species, as follows; 
     M = -C(H2)- 
     Q = -NH2 
     X = CH3O- 
     Y = -CH2OH 
     Z = -C(O)-
Note (2): 
     a = Important and/or newly added reaction
         a.1 = also treated using the 3-BEF scheme, see section 2.5
         a.2 = EA is estimated using Evans-Polanyi relation
         a.3 = EA is Estimate based on CH3 + CO reaction
         a.4 = Huynh & Violi (2008)
         a.5 = Takahashi et al. (2007)
         a.6 = Senosiain et al. (2013)
         a.7 = Westenberg & DeHaas (1967)
     b = representative values for a rectangular barrier are shown; a multi-parameter fit is used in the model (private communication with T.P.M. Goumans and S. Andersson)
--------------------------------------------------------------------------------
 C       +  C       -->    C2                                             0.   1.00 
 C       +  C2      -->    C3                                             0.   1.00
 C       +  C2H     -->    C3H                                            0.   1.00
 C       +  C2H3    -->    C3H3                                           0.   1.00
 C       +  C2N     -->    C3N                                            0.   1.00
 C       +  C2O     -->    C3O                                            0.   1.00
 C       +  C2S     -->    C3S                                            0.   1.00
 C       +  C3      -->    C4                                             0.   1.00
 C       +  C3H     -->    C4H                                            0.   1.00
 C       +  C3H3    -->    C4H3                                           0.   1.00
 C       +  C3H5    -->    C4H5                                           0.   1.00
 C       +  C3H7    -->    C4H7                                           0.   1.00
 C       +  C4      -->    C5                                             0.   1.00
 C       +  C4H     -->    C5H                                            0.   1.00
 C       +  C5      -->    C6                                             0.   1.00
 C       +  C5H     -->    C6H                                            0.   1.00
 C       +  C6      -->    C7                                             0.   1.00
 C       +  C6H     -->    C7H                                            0.   1.00
 C       +  C7      -->    C8                                             0.   1.00
 C       +  C7H     -->    C8H                                            0.   1.00
 C       +  C8      -->    C9                                             0.   1.00
 C       +  C8H     -->    C9H                                            0.   1.00
 C       +  C9      -->    C10                                            0.   1.00
 C       +  CH      -->    C2H                                            0.   1.00
 C       +  CH2     -->    C2H2                                           0.   1.00
 C       +  CH3     -->    C2H3                                           0.   1.00
 C       +  CN      -->    C2N                                            0.   1.00
 C       +  HMCHMH  -->    C4H7                                           0.   1.00
 C       +  HS      -->    CS      +  H                                   0.   1.00
 C       +  N       -->    CN                                             0.   1.00
 C       +  NH      -->    HNC                                            0.   1.00
 C       +  NH2     -->    HNC     +  H                                   0.   1.00
 C       +  NO      -->    OCN                                            0.   1.00
 C       +  NO      -->    CO      +  N                                   0.   1.00
 C       +  NO      -->    CN      +  O                                   0.   1.00
 C       +  NS      -->    CN      +  S                                   0.   1.00
 C       +  O       -->    CO                                             0.   1.00
 C       +  O2      -->    CO      +  O                                   0.   1.00
 C       +  OCN     -->    CO      +  CN                                  0.   1.00
 C       +  OH      -->    CO      +  H                                   0.   1.00
 C       +  S       -->    CS                                             0.   1.00
 C       +  SO      -->    CO      +  S                                   0.   1.00
 C2H     +  C2H     -->    C4H2                                           0.   1.00
 C2H     +  C2H3    -->    C4H4                                           0.   1.00
 C2H3    +  C2H3    -->    C4H6                                           0.   1.00
 C2H3    +  C2H5    -->    C4H8                                           0.   1.00
 C2H5    +  C2H4CN  -->    C4H9CN                                         0.   1.00
 C2H5    +  C2H5    -->    C4H10                                          0.   1.00
 C2H5    +  CH2CN   -->    C3H7CN                                         0.   1.00
 C2H5    +  CN      -->    C2H5CN                                         0.   1.00
 C2H5    +  HMCHCN  -->    sC4H9CN                                        0.   1.00
 C3H7    +  CH2CN   -->    C4H9CN                                         0.   1.00
 C3H7    +  CN      -->    C3H7CN                                         0.   1.00
 CH      +  C2      -->    C3H                                            0.   1.00
 CH      +  C2H     -->    C3H2                                           0.   1.00
 CH      +  C2H3    -->    C3H4                                           0.   1.00
 CH      +  C3      -->    C4H                                            0.   1.00
 CH      +  C3H     -->    C4H2                                           0.   1.00
 CH      +  C3H3    -->    C4H4                                           0.   1.00
 CH      +  C3H5    -->    C4H6                                           0.   1.00
 CH      +  C3H7    -->    C4H8                                           0.   1.00
 CH      +  C4      -->    C5H                                            0.   1.00
 CH      +  C4H     -->    C5H2                                           0.   1.00
 CH      +  C5      -->    C6H                                            0.   1.00
 CH      +  C5H     -->    C6H2                                           0.   1.00
 CH      +  C6      -->    C7H                                            0.   1.00
 CH      +  C6H     -->    C7H2                                           0.   1.00
 CH      +  C7      -->    C8H                                            0.   1.00
 CH      +  C7H     -->    C8H2                                           0.   1.00
 CH      +  C8      -->    C9H                                            0.   1.00
 CH      +  C8H     -->    C9H2                                           0.   1.00
 CH      +  CH      -->    C2H2                                           0.   1.00
 CH      +  CH2     -->    C2H3                                           0.   1.00
 CH      +  CH3     -->    C2H4                                           0.   1.00
 CH      +  CN      -->    HCCN                                           0.   1.00
 CH      +  CO      -->    HC2O                                        2870.   1.00
 CH      +  HMCHMH  -->    C4H8                                           0.   1.00
 CH      +  HNO     -->    NO      +  CH2                              1500.   1.00
 CH      +  NH      -->    HCN     +  H                                   0.   1.00
 CH      +  NH      -->    HNC     +  H                                   0.   1.00
 CH      +  NH      -->    CHNH                                           0.   1.00
 CH      +  NH2     -->    CH2NH                                          0.   1.00
 CH      +  NO      -->    HCN     +  O                                   0.   1.00
 CH      +  O2      -->    HCO     +  O                                   0.   1.00
 CH2     +  C2H4CN  -->    C3H6CN                                         0.   1.00
 CH2     +  C2H5    -->    C3H7                                           0.   1.00
 CH2     +  C3H     -->    C4H3                                           0.   1.00
 CH2     +  C3H3    -->    C4H5                                           0.   1.00
 CH2     +  C3H5    -->    C4H7                                           0.   1.00
 CH2     +  C3H7    -->    C4H9                                           0.   1.00
 CH2     +  CH2     -->    C2H4                                           0.   1.00
 CH2     +  CH2CHO  -->    MMCHO                                          0.   1.00
 CH2     +  CH2CN   -->    C2H4CN                                         0.   1.00
 CH2     +  CH2NH2  -->    QMM                                            0.   1.00
 CH2     +  CH2OH   -->    C2H4OH                                         0.   1.00
 CH2     +  CH2SH   -->    C2H4SH                                         0.   1.00
 CH2     +  CH3     -->    C2H5                                           0.   1.00
 CH2     +  CH3O    -->    CH3OCH2                                        0.   1.00  a
 CH2     +  CN      -->    CH2CN                                          0.   1.00
 CH2     +  CO      -->    CH2CO                                       2870.   1.00
 CH2     +  COOH    -->    CH3     +  CO2                                 0.   1.00
 CH2     +  COOH    -->    MCOOH                                          0.   1.00
 CH2     +  H2CO    -->    CH3     +  HCO                               817.   1.00
 CH2     +  H2CO    -->    CH3CHO                                       817.   1.00
 CH2     +  HCCN    -->    C2H3CN                                         0.   1.00
 CH2     +  HCO     -->    CH2CHO                                         0.   1.00
 CH2     +  HMCHCN  -->    HMCHMCN                                        0.   1.00
 CH2     +  HMCHMH  -->    iC4H9                                          0.   1.00
 CH2     +  HNO     -->    CH3     +  NO                               1500.   1.00
 CH2     +  MCOOH   -->    MMCOOH                                         0.   1.00
 CH2     +  NH2     -->    CH2NH2                                         0.   1.00
 CH2     +  O2      -->    H2CO    +  O                                   0.   1.00
 CH2NH   +  CN      -->    NHMCN                                          0.   1.00
 CH2NH2  +  CN      -->    QMCN                                           0.   1.00
 CH2OH   +  2C3H6CN -->    C3H7CN  +  H2CO                                0.   1.00
 CH2OH   +  2C4H9   -->    C4H10   +  H2CO                                0.   1.00
 CH2OH   +  3C3H6CN -->    C3H7CN  +  H2CO                                0.   1.00
 CH2OH   +  C2H4CN  -->    C2H5CN  +  H2CO                                0.   1.00
 CH2OH   +  C2H4OH  -->    C2H5OH  +  H2CO                                0.   1.00
 CH2OH   +  C2H4SH  -->    C2H5SH  +  H2CO                                0.   1.00
 CH2OH   +  C2H5    -->    C2H6    +  H2CO                                0.   1.00
 CH2OH   +  C2H5CHO -->    CH3OH   +  C2H5CO                           2490.   1.00
 CH2OH   +  C2H5CN  -->    CH3OH   +  C2H4CN                           6490.   1.00
 CH2OH   +  C2H5CN  -->    CH3OH   +  HMCHCN                           5990.   1.00
 CH2OH   +  C2H5CO  -->    C2H5CHO +  H2CO                                0.   1.00
 CH2OH   +  C2H5O   -->    C2H5OH  +  H2CO                                0.   1.00
 CH2OH   +  C2H5S   -->    C2H5SH  +  H2CO                                0.   1.00
 CH2OH   +  C2H5SH  -->    CH3OH   +  C2H5S                            6090.   1.00
 CH2OH   +  C2H5SH  -->    CH3OH   +  C2H4SH                           6090.   1.00
 CH2OH   +  C3H4    -->    CH3OH   +  C3H3                             4960.   1.00
 CH2OH   +  C3H6    -->    CH3OH   +  C3H5                             4790.   1.00
 CH2OH   +  C3H6CN  -->    C3H7CN  +  H2CO                                0.   1.00
 CH2OH   +  C3H7    -->    C3H8    +  H2CO                                0.   1.00
 CH2OH   +  C4H4    -->    CH3OH   +  C4H3                             5920.   1.00
 CH2OH   +  C4H6    -->    CH3OH   +  C4H5                             6090.   1.00
 CH2OH   +  CH2CN   -->    CH3CN   +  H2CO                                0.   1.00
 CH2OH   +  CH2NH   -->    CH3OH   +  H2CN                             1200.   1.00
 CH2OH   +  CH2NH2  -->    CH3NH2  +  H2CO                                0.   1.00
 CH2OH   +  CH2OH   -->    CH3OH   +  H2CO                                0.   1.00
 CH2OH   +  CH2OH   -->    YY                                             0.   1.00
 CH2OH   +  CH2SH   -->    CH3OH   +  H2CS                                0.   1.00
 CH2OH   +  CH2SH   -->    CH3SH   +  H2CO                                0.   1.00
 CH2OH   +  CH3CHO  -->    CH3OH   +  CH3CO                            2850.   1.00
 CH2OH   +  CH3CN   -->    CH3OH   +  CH2CN                            6200.   1.00
 CH2OH   +  CH3CO   -->    CH3CHO  +  H2CO                                0.   1.00
 CH2OH   +  CH3CO   -->    HMCOY                                          0.   1.00
 CH2OH   +  CH3NH   -->    CH3NH2  +  H2CO                                0.   1.00
 CH2OH   +  CH3NH2  -->    CH3OH   +  CH2NH2                           6780.   1.00
 CH2OH   +  CH3S    -->    CH3SH   +  H2CO                                0.   1.00
 CH2OH   +  CH3S    -->    CH3OH   +  H2CS                                0.   1.00
 CH2OH   +  CH3SH   -->    CH3OH   +  CH3S                             6200.   1.00
 CH2OH   +  CH3SH   -->    CH3OH   +  CH2SH                            6200.   1.00
 CH2OH   +  CO      -->    YCO                                         2870.   1.00
 CH2OH   +  COCHO   -->    YCOCHO                                         0.   1.00
 CH2OH   +  COCHO   -->    OHCCHO  +  H2CO                                0.   1.00
 CH2OH   +  COOH    -->    YCOOH                                          0.   1.00
 CH2OH   +  COOH    -->    CH3OH   +  CO2                                 0.   1.00
 CH2OH   +  COOH    -->    HCOOH   +  H2CO                                0.   1.00
 CH2OH   +  H2C3O   -->    CH3OH   +  HC3O                             4960.   1.00
 CH2OH   +  H2CO    -->    CH3OH   +  HCO                              2940.   1.00
 CH2OH   +  HCO     -->    H2CO    +  H2CO                                0.   1.00
 CH2OH   +  HCO     -->    CH3OH   +  CO                                  0.   1.00
 CH2OH   +  HCO     -->    YCHO                                           0.   1.00
 CH2OH   +  HCOOM   -->    HCOOCH3 +  H2CO                                0.   1.00
 CH2OH   +  HCOOMMH -->    CH3OH   +  C2H5    +  CO2                   6090.   1.00
 CH2OH   +  HCS     -->    CH3OH   +  CS                                  0.   1.00
 CH2OH   +  HCS     -->    H2CS    +  H2CO                                0.   1.00
 CH2OH   +  HMCHCN  -->    C2H5CN  +  H2CO                                0.   1.00
 CH2OH   +  HMCHMCN -->    iC3H7CN +  H2CO                                0.   1.00
 CH2OH   +  HMCHMH  -->    C3H8    +  H2CO                                0.   1.00
 CH2OH   +  HMCMHCN -->    iC3H7CN +  H2CO                                0.   1.00
 CH2OH   +  HMCOCHO -->    CH3OH   +  CH2CO   +  CO      +  H          3100.   1.00
 CH2OH   +  HMCOMH  -->    CH3OH   +  CH3     +  CH2CO                 6090.   1.00
 CH2OH   +  HMCONH  -->    HMCOQ   +  H2CO                                0.   1.00
 CH2OH   +  HMCOOH  -->    CH3OH   +  MCOOH                            6090.   1.00
 CH2OH   +  HMCOQ   -->    CH3OH   +  HMCONH                           6090.   1.00
 CH2OH   +  HMCOX   -->    CH3OH   +  CH2CO   +  H2CO    +  H          6090.   1.00
 CH2OH   +  HMCOY   -->    CH3OH   +  CH2CO   +  H2CO    +  H          6090.   1.00
 CH2OH   +  HMMCOOH -->    CH3OH   +  MMCOOH                           6090.   1.00
 CH2OH   +  HNCHO   -->    NH2CHO  +  H2CO                                0.   1.00
 CH2OH   +  HNCO    -->    CH3OH   +  OCN                              1200.   1.00
 CH2OH   +  HNCOCHO -->    QCOCHO  +  H2CO                                0.   1.00
 CH2OH   +  HNCOOH  -->    QCOOH   +  H2CO                                0.   1.00
 CH2OH   +  HNMCHO  -->    QMCHO   +  H2CO                                0.   1.00
 CH2OH   +  HNMCOOH -->    QMCOOH  +  H2CO                                0.   1.00
 CH2OH   +  HNX     -->    QX      +  H2CO                                0.   1.00
 CH2OH   +  HNY     -->    QY      +  H2CO                                0.   1.00
 CH2OH   +  MCOOH   -->    HMCOOH  +  H2CO                                0.   1.00
 CH2OH   +  MMCHO   -->    C2H5CHO +  H2CO                                0.   1.00
 CH2OH   +  MMCOOH  -->    HMMCOOH +  H2CO                                0.   1.00
 CH2OH   +  NH2CHO  -->    CH3OH   +  QCO                              4320.   1.00
 CH2OH   +  NH2OH   -->    CH3OH   +  HNOH                             5130.   1.00
 CH2OH   +  NHMCN   -->    QMCN    +  H2CO                                0.   1.00
 CH2OH   +  OHCCHO  -->    CH3OH   +  COCHO                            3100.   1.00
 CH2OH   +  QCO     -->    YCOQ                                           0.   1.00
 CH2OH   +  QCO     -->    NH2CHO  +  H2CO                                0.   1.00
 CH2OH   +  QCOCHO  -->    CH3OH   +  HNCOCHO                          6090.   1.00
 CH2OH   +  QCONH   -->    QCOQ    +  H2CO                                0.   1.00
 CH2OH   +  QCOOH   -->    CH3OH   +  HNCOOH                           6090.   1.00
 CH2OH   +  QCOQ    -->    CH3OH   +  QCONH                            6090.   1.00
 CH2OH   +  QMCHO   -->    CH3OH   +  HNMCHO                           6090.   1.00
 CH2OH   +  QMCHO   -->    CH3OH   +  QMCO                             3100.   1.00
 CH2OH   +  QMCN    -->    CH3OH   +  NHMCN                            6090.   1.00
 CH2OH   +  QMCO    -->    QMCHO   +  H2CO                                0.   1.00
 CH2OH   +  QMCOOH  -->    CH3OH   +  HNMCOOH                          6090.   1.00
 CH2OH   +  QMM     -->    QMMH    +  H2CO                                0.   1.00
 CH2OH   +  QMMH    -->    CH3OH   +  QMM                              6090.   1.00
 CH2OH   +  QNH     -->    QQ      +  H2CO                                0.   1.00
 CH2OH   +  QQ      -->    CH3OH   +  QNH                              4620.   1.00
 CH2OH   +  QX      -->    CH3OH   +  HNX                              6090.   1.00
 CH2OH   +  QY      -->    CH3OH   +  HNY                              6090.   1.00
 CH2OH   +  XCO     -->    HCOOCH3 +  H2CO                                0.   1.00
 CH2OH   +  XCO     -->    XCOY                                           0.   1.00
 CH2OH   +  XCOCHO  -->    CH3OH   +  COCHO   +  H2CO                  3100.   1.00
 CH2OH   +  XCONH   -->    XCOQ    +  H2CO                                0.   1.00
 CH2OH   +  XCOOH   -->    CH3OH   +  COOH    +  H2CO                  6090.   1.00
 CH2OH   +  XCOQ    -->    CH3OH   +  XCONH                            6090.   1.00
 CH2OH   +  XCOX    -->    CH3OH   +  H       +  XCOCHO                6090.   1.00
 CH2OH   +  XCOY    -->    CH3OH   +  H       +  YCOCHO                6090.   1.00
 CH2OH   +  XOH     -->    CH3OH   +  HCO     +  H2O                   6090.   1.00
 CH2OH   +  XX      -->    CH3OH   +  CH3O    +  H2CO                  6090.   1.00
 CH2OH   +  XY      -->    CH3OH   +  CH2OH   +  H2CO                  6090.   1.00
 CH2OH   +  YCHO    -->    CH3OH   +  YCO                              3100.   1.00
 CH2OH   +  YCO     -->    YCHO    +  H2CO                                0.   1.00
 CH2OH   +  YCO     -->    YCOY                                           0.   1.00
 CH2OH   +  YCOCHO  -->    CH3OH   +  COCHO   +  H2CO                  3100.   1.00
 CH2OH   +  YCONH   -->    YCOQ    +  H2CO                                0.   1.00
 CH2OH   +  YCOOH   -->    CH3OH   +  COOH    +  H2CO                  6090.   1.00
 CH2OH   +  YCOQ    -->    CH3OH   +  YCONH                            6090.   1.00
 CH2OH   +  YCOY    -->    CH3OH   +  H       +  YCOCHO                6090.   1.00
 CH2OH   +  YOH     -->    CH3OH   +  HCO     +  H2O                   6090.   1.00
 CH2OH   +  YY      -->    CH3OH   +  CH2OH   +  H2CO                  6090.   1.00
 CH2OH   +  i2C4H9  -->    iC4H10  +  H2CO                                0.   1.00
 CH2OH   +  iC4H9   -->    iC4H10  +  H2CO                                0.   1.00
 CH3     +  2C3H6CN -->    iC4H9CN                                        0.   1.00
 CH3     +  2C4H9   -->    iC5H12                                         0.   1.00
 CH3     +  3C3H6CN -->    sC4H9CN                                        0.   1.00
 CH3     +  C2H3    -->    C3H6                                           0.   1.00
 CH3     +  C2H4CN  -->    C3H7CN                                         0.   1.00
 CH3     +  C2H5    -->    C3H8                                           0.   1.00
 CH3     +  C3H     -->    C4H4                                           0.   1.00
 CH3     +  C3H3    -->    C4H6                                           0.   1.00
 CH3     +  C3H5    -->    C4H8                                           0.   1.00
 CH3     +  C3H6CN  -->    C4H9CN                                         0.   1.00
 CH3     +  C3H7    -->    C4H10                                          0.   1.00
 CH3     +  C3N     -->    CH3C3N                                         0.   1.00
 CH3     +  C4H9    -->    C5H12                                          0.   1.00
 CH3     +  C5N     -->    CH3C5N                                         0.   1.00
 CH3     +  C7N     -->    CH3C7N                                         0.   1.00
 CH3     +  CH2CHO  -->    C2H5CHO                                        0.   1.00
 CH3     +  CH2CN   -->    C2H5CN                                         0.   1.00
 CH3     +  CH2NH2  -->    QMMH                                           0.   1.00
 CH3     +  CH2OH   -->    C2H5OH                                         0.   1.00
 CH3     +  CH2OH   -->    CH4     +  H2CO                                0.   1.00
 CH3     +  CH2SH   -->    CH4     +  H2CS                                0.   1.00
 CH3     +  CH2SH   -->    C2H5SH                                         0.   1.00
 CH3     +  CH3     -->    C2H6                                           0.   1.00
 CH3     +  CH3     -->    CH4     +  CH2                              5050.   1.00
 CH3     +  CH3CHO  -->    CH4     +  CH3CO                            1720.   1.00
 CH3     +  CH3CO   -->    HMCOMH                                         0.   1.00
 CH3     +  CH3O    -->    CH4     +  H2CO                                0.   1.00
 CH3     +  CH3O    -->    CH3OCH3                                        0.   1.00
 CH3     +  CH3OH   -->    CH4     +  CH3O                             3480.   1.00
 CH3     +  CH3OH   -->    CH4     +  CH2OH                            3600.   1.00
 CH3     +  CN      -->    CH3CN                                          0.   1.00
 CH3     +  CO      -->    CH3CO                                       2870.   1.00  a.1, a.2
 CH3     +  COCHO   -->    HMCOCHO                                        0.   1.00
 CH3     +  COOH    -->    CH4     +  CO2                                 0.   1.00
 CH3     +  COOH    -->    HMCOOH                                         0.   1.00
 CH3     +  H2CO    -->    CH4     +  HCO                              4440.   1.00
 CH3     +  H2CO    -->    CH3OCH2                                     2870.   1.00  a.1, a.3
 CH3     +  HCCN    -->    HMCHCN                                         0.   1.00
 CH3     +  HCO     -->    CH4     +  CO                                  0.   1.00
 CH3     +  HCO     -->    CH3CHO                                         0.   1.00
 CH3     +  HCOOCH3 -->    CH4     +  HCOOM                            5800.   1.00
 CH3     +  HCOOCH3 -->    CH4     +  XCO                              5040.   1.00
 CH3     +  HCOOH   -->    CH4     +  COOH                             5140.   1.00
 CH3     +  HCOOM   -->    HCOOMMH                                        0.   1.00
 CH3     +  HMCHCN  -->    iC3H7CN                                        0.   1.00
 CH3     +  HMCHMCN -->    sC4H9CN                                        0.   1.00
 CH3     +  HMCHMH  -->    iC4H10                                         0.   1.00
 CH3     +  HMCMHCN -->    tC4H9CN                                        0.   1.00
 CH3     +  HNCO    -->    CH4     +  OCN                              1200.   1.00
 CH3     +  HNO     -->    CH4     +  NO                               1500.   1.00
 CH3     +  MCOOH   -->    HMMCOOH                                        0.   1.00
 CH3     +  NH2CHO  -->    CH4     +  QCO                              3520.   1.00
 CH3     +  QCO     -->    HMCOQ                                          0.   1.00
 CH3     +  XCO     -->    HMCOX                                          0.   1.00
 CH3     +  YCHO    -->    CH4     +  YCO                              4470.   1.00
 CH3     +  YCO     -->    HMCOY                                          0.   1.00
 CH3     +  i2C4H9  -->    nC5H12                                         0.   1.00
 CH3     +  iC4H9   -->    iC5H12                                         0.   1.00
 CH3O    +  2C3H6CN -->    C3H7CN  +  H2CO                                0.   1.00
 CH3O    +  2C4H9   -->    C4H10   +  H2CO                                0.   1.00
 CH3O    +  3C3H6CN -->    C3H7CN  +  H2CO                                0.   1.00
 CH3O    +  C2H4CN  -->    C2H5CN  +  H2CO                                0.   1.00
 CH3O    +  C2H4OH  -->    C2H5OH  +  H2CO                                0.   1.00
 CH3O    +  C2H4SH  -->    C2H5SH  +  H2CO                                0.   1.00
 CH3O    +  C2H5    -->    C2H6    +  H2CO                                0.   1.00
 CH3O    +  C2H5CHO -->    CH3OH   +  C2H5CO                           1330.   1.00
 CH3O    +  C2H5CN  -->    CH3OH   +  C2H4CN                           2340.   1.00
 CH3O    +  C2H5CN  -->    CH3OH   +  HMCHCN                           1950.   1.00
 CH3O    +  C2H5CO  -->    C2H5CHO +  H2CO                                0.   1.00
 CH3O    +  C2H5O   -->    C2H5OH  +  H2CO                                0.   1.00
 CH3O    +  C2H5OH  -->    CH3OH   +  C2H4OH                           1050.   1.00
 CH3O    +  C2H5S   -->    C2H5SH  +  H2CO                                0.   1.00
 CH3O    +  C2H5SH  -->    CH3OH   +  C2H4SH                           2390.   1.00
 CH3O    +  C2H5SH  -->    CH3OH   +  C2H5S                            2390.   1.00
 CH3O    +  C2H6    -->    CH3OH   +  C2H5                             3560.   1.00
 CH3O    +  C3H4    -->    CH3OH   +  C3H3                             1100.   1.00
 CH3O    +  C3H6    -->    CH3OH   +  C3H5                              965.   1.00
 CH3O    +  C3H6CN  -->    C3H7CN  +  H2CO                                0.   1.00
 CH3O    +  C3H7    -->    C3H8    +  H2CO                                0.   1.00
 CH3O    +  C3H7CN  -->    CH3OH   +  3C3H6CN                          3260.   1.00
 CH3O    +  C3H7CN  -->    CH3OH   +  C3H6CN                           3660.   1.00
 CH3O    +  C3H7CN  -->    CH3OH   +  2C3H6CN                          3260.   1.00
 CH3O    +  C3H8    -->    CH3OH   +  C3H7                             3660.   1.00
 CH3O    +  C3H8    -->    CH3OH   +  HMCHMH                           3260.   1.00
 CH3O    +  C4H10   -->    CH3OH   +  2C4H9                            3060.   1.00
 CH3O    +  C4H10   -->    CH3OH   +  C4H9                             3450.   1.00
 CH3O    +  C4H4    -->    CH3OH   +  C4H3                             1850.   1.00
 CH3O    +  C4H6    -->    CH3OH   +  C4H5                             1990.   1.00
 CH3O    +  C4H8    -->    CH3OH   +  C4H7                             3810.   1.00
 CH3O    +  CH2CN   -->    CH3CN   +  H2CO                                0.   1.00
 CH3O    +  CH2NH   -->    CH3OH   +  H2CN                             1200.   1.00
 CH3O    +  CH2NH2  -->    CH3NH2  +  H2CO                                0.   1.00
 CH3O    +  CH2OH   -->    CH3OH   +  H2CO                                0.   1.00
 CH3O    +  CH2OH   -->    XY                                             0.   1.00
 CH3O    +  CH2SH   -->    CH3OH   +  H2CS                                0.   1.00
 CH3O    +  CH2SH   -->    CH3SH   +  H2CO                                0.   1.00
 CH3O    +  CH3CHO  -->    CH3OH   +  CH3CO                            1480.   1.00
 CH3O    +  CH3CN   -->    CH3OH   +  CH2CN                            2070.   1.00
 CH3O    +  CH3CO   -->    CH3CHO  +  H2CO                                0.   1.00
 CH3O    +  CH3CO   -->    HMCOX                                          0.   1.00
 CH3O    +  CH3NH   -->    CH3NH2  +  H2CO                                0.   1.00
 CH3O    +  CH3NH2  -->    CH3OH   +  CH2NH2                           2530.   1.00
 CH3O    +  CH3O    -->    XX                                             0.   1.00
 CH3O    +  CH3O    -->    CH3OH   +  H2CO                                0.   1.00
 CH3O    +  CH3OH   -->    CH3OH   +  CH2OH                            3050.   1.00
 CH3O    +  CH3S    -->    CH3SH   +  H2CO                                0.   1.00
 CH3O    +  CH3S    -->    CH3OH   +  H2CS                                0.   1.00
 CH3O    +  CH3SH   -->    CH3OH   +  CH2SH                            2070.   1.00
 CH3O    +  CH3SH   -->    CH3OH   +  CH3S                             2070.   1.00
 CH3O    +  CO      -->    XCO                                         3967.   1.00  a.1, a.4
 CH3O    +  COCHO   -->    XCOCHO                                         0.   1.00
 CH3O    +  COCHO   -->    OHCCHO  +  H2CO                                0.   1.00
 CH3O    +  COOH    -->    CH3OH   +  CO2                                 0.   1.00
 CH3O    +  COOH    -->    HCOOH   +  H2CO                                0.   1.00
 CH3O    +  COOH    -->    XCOOH                                          0.   1.00
 CH3O    +  H2C3O   -->    CH3OH   +  HC3O                             1010.   1.00
 CH3O    +  H2CO    -->    CH3OH   +  HCO                              1510.   1.00
 CH3O    +  HCOOCH3 -->    CH3OH   +  XCO                              3240.   1.00
 CH3O    +  HCOOCH3 -->    CH3OH   +  HCOOM                            3200.   1.00
 CH3O    +  HCOOH   -->    CH3OH   +  COOH                             3220.   1.00
 CH3O    +  HCOOM   -->    HCOOCH3 +  H2CO                                0.   1.00
 CH3O    +  HCOOMMH -->    CH3OH   +  C2H5    +  CO2                   2390.   1.00
 CH3O    +  HCS     -->    H2CS    +  H2CO                                0.   1.00
 CH3O    +  HCS     -->    CH3OH   +  CS                                  0.   1.00
 CH3O    +  HMCHCN  -->    C2H5CN  +  H2CO                                0.   1.00
 CH3O    +  HMCHMCN -->    iC3H7CN +  H2CO                                0.   1.00
 CH3O    +  HMCHMH  -->    C3H8    +  H2CO                                0.   1.00
 CH3O    +  HMCMHCN -->    iC3H7CN +  H2CO                                0.   1.00
 CH3O    +  HMCOCHO -->    CH3OH   +  CH2CO   +  CO      +  H          1580.   1.00
 CH3O    +  HMCOMH  -->    CH3OH   +  CH3     +  CH2CO                 2390.   1.00
 CH3O    +  HMCONH  -->    HMCOQ   +  H2CO                                0.   1.00
 CH3O    +  HMCOOH  -->    CH3OH   +  MCOOH                            2390.   1.00
 CH3O    +  HMCOQ   -->    CH3OH   +  HMCONH                           2390.   1.00
 CH3O    +  HMCOX   -->    CH3OH   +  CH2CO   +  H2CO    +  H          2390.   1.00
 CH3O    +  HMCOY   -->    CH3OH   +  CH2CO   +  H2CO    +  H          2390.   1.00
 CH3O    +  HMMCOOH -->    CH3OH   +  MMCOOH                           2390.   1.00
 CH3O    +  HNCHO   -->    NH2CHO  +  H2CO                                0.   1.00
 CH3O    +  HNCO    -->    CH3OH   +  OCN                              1200.   1.00
 CH3O    +  HNCOCHO -->    QCOCHO  +  H2CO                                0.   1.00
 CH3O    +  HNCOOH  -->    QCOOH   +  H2CO                                0.   1.00
 CH3O    +  HNMCHO  -->    QMCHO   +  H2CO                                0.   1.00
 CH3O    +  HNMCOOH -->    QMCOOH  +  H2CO                                0.   1.00
 CH3O    +  HNX     -->    QX      +  H2CO                                0.   1.00
 CH3O    +  HNY     -->    QY      +  H2CO                                0.   1.00
 CH3O    +  MCOOH   -->    HMCOOH  +  H2CO                                0.   1.00
 CH3O    +  MMCHO   -->    C2H5CHO +  H2CO                                0.   1.00
 CH3O    +  MMCOOH  -->    HMMCOOH +  H2CO                                0.   1.00
 CH3O    +  NH2CHO  -->    CH3OH   +  QCO                              2070.   1.00
 CH3O    +  NH2OH   -->    CH3OH   +  HNOH                             2390.   1.00
 CH3O    +  NHMCN   -->    QMCN    +  H2CO                                0.   1.00
 CH3O    +  OHCCHO  -->    CH3OH   +  COCHO                            1580.   1.00
 CH3O    +  QCO     -->    XCOQ                                           0.   1.00
 CH3O    +  QCO     -->    NH2CHO  +  H2CO                                0.   1.00
 CH3O    +  QCOCHO  -->    CH3OH   +  HNCOCHO                          2390.   1.00
 CH3O    +  QCONH   -->    QCOQ    +  H2CO                                0.   1.00
 CH3O    +  QCOOH   -->    CH3OH   +  HNCOOH                           2390.   1.00
 CH3O    +  QCOQ    -->    CH3OH   +  QCONH                            2390.   1.00
 CH3O    +  QMCHO   -->    CH3OH   +  QMCO                             1580.   1.00
 CH3O    +  QMCHO   -->    CH3OH   +  HNMCHO                           2390.   1.00
 CH3O    +  QMCN    -->    CH3OH   +  NHMCN                            2390.   1.00
 CH3O    +  QMCO    -->    QMCHO   +  H2CO                                0.   1.00
 CH3O    +  QMCOOH  -->    CH3OH   +  HNMCOOH                          2390.   1.00
 CH3O    +  QMM     -->    QMMH    +  H2CO                                0.   1.00
 CH3O    +  QMMH    -->    CH3OH   +  QMM                              2390.   1.00
 CH3O    +  QNH     -->    QQ      +  H2CO                                0.   1.00
 CH3O    +  QQ      -->    CH3OH   +  QNH                              2390.   1.00
 CH3O    +  QX      -->    CH3OH   +  HNX                              2390.   1.00
 CH3O    +  QY      -->    CH3OH   +  HNY                              2390.   1.00
 CH3O    +  XCO     -->    HCOOCH3 +  H2CO                                0.   1.00
 CH3O    +  XCO     -->    XCOX                                           0.   1.00
 CH3O    +  XCOCHO  -->    CH3OH   +  COCHO   +  H2CO                  1580.   1.00
 CH3O    +  XCONH   -->    XCOQ    +  H2CO                                0.   1.00
 CH3O    +  XCOOH   -->    CH3OH   +  COOH    +  H2CO                  2390.   1.00
 CH3O    +  XCOQ    -->    CH3OH   +  XCONH                            2390.   1.00
 CH3O    +  XCOX    -->    CH3OH   +  H       +  XCOCHO                2390.   1.00
 CH3O    +  XCOY    -->    CH3OH   +  H       +  YCOCHO                2390.   1.00
 CH3O    +  XOH     -->    CH3OH   +  HCO     +  H2O                   2390.   1.00
 CH3O    +  XX      -->    CH3OH   +  CH3O    +  H2CO                  2390.   1.00
 CH3O    +  XY      -->    CH3OH   +  CH2OH   +  H2CO                  2390.   1.00
 CH3O    +  YCHO    -->    CH3OH   +  YCO                              1580.   1.00
 CH3O    +  YCO     -->    YCHO    +  H2CO                                0.   1.00
 CH3O    +  YCO     -->    XCOY                                           0.   1.00
 CH3O    +  YCOCHO  -->    CH3OH   +  COCHO   +  H2CO                  1580.   1.00
 CH3O    +  YCONH   -->    YCOQ    +  H2CO                                0.   1.00
 CH3O    +  YCOOH   -->    CH3OH   +  COOH    +  H2CO                  2390.   1.00
 CH3O    +  YCOQ    -->    CH3OH   +  YCONH                            2390.   1.00
 CH3O    +  YCOY    -->    CH3OH   +  H       +  YCOCHO                2390.   1.00
 CH3O    +  YOH     -->    CH3OH   +  HCO     +  H2O                   2390.   1.00
 CH3O    +  YY      -->    CH3OH   +  CH2OH   +  H2CO                  2390.   1.00
 CH3O    +  i2C4H9  -->    iC4H10  +  H2CO                                0.   1.00
 CH3O    +  iC3H7CN -->    CH3OH   +  HMCMHCN                          3260.   1.00
 CH3O    +  iC3H7CN -->    CH3OH   +  HMCHMCN                          3660.   1.00
 CH3O    +  iC4H10  -->    CH3OH   +  i2C4H9                           3310.   1.00
 CH3O    +  iC4H10  -->    CH3OH   +  iC4H9                            3700.   1.00
 CH3O    +  iC4H9   -->    iC4H10  +  H2CO                                0.   1.00
 CH4     +  C2H     -->    C2H2    +  CH3                               250.   1.00
 CN      +  2C4H9   -->    sC4H9CN                                        0.   1.00
 CN      +  C2H2    -->    C2H2CN                                        31.   1.00
 CN      +  C2H4    -->    C2H4CN                                        31.   1.00
 CN      +  C2H6    -->    C2H5    +  HCN                                 0.   1.00
 CN      +  C3H6    -->    2C3H6CN                                        0.   1.00
 CN      +  C4H8    -->    C4H8CN                                         0.   1.00
 CN      +  C4H9    -->    C4H9CN                                         0.   1.00
 CN      +  HMCHMH  -->    iC3H7CN                                        0.   1.00
 CN      +  NO      -->    N2      +  CO                                  0.   1.00
 CN      +  i2C4H9  -->    tC4H9CN                                        0.   1.00
 CN      +  iC4H9   -->    iC4H9CN                                        0.   1.00
 COOH    +  2C3H6CN -->    C3H7CN  +  CO2                                 0.   1.00
 COOH    +  2C4H9   -->    C4H10   +  CO2                                 0.   1.00
 COOH    +  3C3H6CN -->    C3H7CN  +  CO2                                 0.   1.00
 COOH    +  C2H4CN  -->    C2H5CN  +  CO2                                 0.   1.00
 COOH    +  C2H4OH  -->    C2H5OH  +  CO2                                 0.   1.00
 COOH    +  C2H4SH  -->    C2H5SH  +  CO2                                 0.   1.00
 COOH    +  C2H5    -->    C2H6    +  CO2                                 0.   1.00
 COOH    +  C2H5    -->    HMMCOOH                                        0.   1.00
 COOH    +  C2H5CO  -->    C2H5CHO +  CO2                                 0.   1.00
 COOH    +  C2H5O   -->    C2H5OH  +  CO2                                 0.   1.00
 COOH    +  C2H5S   -->    C2H5SH  +  CO2                                 0.   1.00
 COOH    +  C3H6CN  -->    C3H7CN  +  CO2                                 0.   1.00
 COOH    +  C3H7    -->    C3H8    +  CO2                                 0.   1.00
 COOH    +  CH2CN   -->    CH3CN   +  CO2                                 0.   1.00
 COOH    +  CH2NH2  -->    CH3NH2  +  CO2                                 0.   1.00
 COOH    +  CH2NH2  -->    QMCOOH                                         0.   1.00
 COOH    +  CH2SH   -->    CH3SH   +  CO2                                 0.   1.00
 COOH    +  CH3CO   -->    CH3CHO  +  CO2                                 0.   1.00
 COOH    +  CH3NH   -->    CH3NH2  +  CO2                                 0.   1.00
 COOH    +  CH3S    -->    CH3SH   +  CO2                                 0.   1.00
 COOH    +  COCHO   -->    OHCCHO  +  CO2                                 0.   1.00
 COOH    +  COOH    -->    HCOOH   +  CO2                                 0.   1.00
 COOH    +  HCOOM   -->    HCOOCH3 +  CO2                                 0.   1.00
 COOH    +  HCS     -->    H2CS    +  CO2                                 0.   1.00
 COOH    +  HMCHCN  -->    C2H5CN  +  CO2                                 0.   1.00
 COOH    +  HMCHMCN -->    iC3H7CN +  CO2                                 0.   1.00
 COOH    +  HMCHMH  -->    C3H8    +  CO2                                 0.   1.00
 COOH    +  HMCMHCN -->    iC3H7CN +  CO2                                 0.   1.00
 COOH    +  HMCONH  -->    HMCOQ   +  CO2                                 0.   1.00
 COOH    +  HNCHO   -->    NH2CHO  +  CO2                                 0.   1.00
 COOH    +  HNCOCHO -->    QCOCHO  +  CO2                                 0.   1.00
 COOH    +  HNCOOH  -->    QCOOH   +  CO2                                 0.   1.00
 COOH    +  HNMCHO  -->    QMCHO   +  CO2                                 0.   1.00
 COOH    +  HNMCOOH -->    QMCOOH  +  CO2                                 0.   1.00
 COOH    +  HNX     -->    QX      +  CO2                                 0.   1.00
 COOH    +  HNY     -->    QY      +  CO2                                 0.   1.00
 COOH    +  MCOOH   -->    HMCOOH  +  CO2                                 0.   1.00
 COOH    +  MMCHO   -->    C2H5CHO +  CO2                                 0.   1.00
 COOH    +  MMCOOH  -->    HMMCOOH +  CO2                                 0.   1.00
 COOH    +  NHMCN   -->    QMCN    +  CO2                                 0.   1.00
 COOH    +  QCO     -->    NH2CHO  +  CO2                                 0.   1.00
 COOH    +  QCONH   -->    QCOQ    +  CO2                                 0.   1.00
 COOH    +  QMCO    -->    QMCHO   +  CO2                                 0.   1.00
 COOH    +  QMM     -->    QMMH    +  CO2                                 0.   1.00
 COOH    +  QNH     -->    QQ      +  CO2                                 0.   1.00
 COOH    +  XCO     -->    HCOOCH3 +  CO2                                 0.   1.00
 COOH    +  XCONH   -->    XCOQ    +  CO2                                 0.   1.00
 COOH    +  YCO     -->    YCHO    +  CO2                                 0.   1.00
 COOH    +  YCONH   -->    YCOQ    +  CO2                                 0.   1.00
 COOH    +  i2C4H9  -->    iC4H10  +  CO2                                 0.   1.00
 COOH    +  iC4H9   -->    iC4H10  +  CO2                                 0.   1.00
 H       +  2C3H6CN -->    C3H7CN                                         0.   1.00
 H       +  2C4H9   -->    C4H10                                          0.   1.00
 H       +  3C3H6CN -->    C3H7CN                                         0.   1.00
 H       +  C       -->    CH                                             0.   1.00
 H       +  C2      -->    C2H                                            0.   1.00
 H       +  C2H     -->    C2H2                                           0.   1.00
 H       +  C2H2    -->    C2H3                                        1300.   1.00
 H       +  C2H2CN  -->    C2H3CN                                         0.   1.00
 H       +  C2H3    -->    C2H4                                           0.   1.00
 H       +  C2H3CN  -->    HMCHCN                                       619.   1.00
 H       +  C2H3CN  -->    C2H4CN                                      1320.   1.00
 H       +  C2H4    -->    C2H5                                         605.   1.00
 H       +  C2H4CN  -->    C2H5CN                                         0.   1.00
 H       +  C2H4OH  -->    C2H5OH                                         0.   1.00
 H       +  C2H4SH  -->    C2H5SH                                         0.   1.00
 H       +  C2H5    -->    C2H6                                           0.   1.00
 H       +  C2H5CO  -->    C2H5CHO                                        0.   1.00
 H       +  C2H5O   -->    C2H5OH                                         0.   1.00
 H       +  C2H5S   -->    C2H5SH                                         0.   1.00
 H       +  C2H6    -->    C2H5    +  H2                               4890.   1.00
 H       +  C2N     -->    HCCN                                           0.   1.00
 H       +  C2O     -->    HC2O                                           0.   1.00
 H       +  C3      -->    C3H                                            0.   1.00
 H       +  C3H     -->    C3H2                                           0.   1.00
 H       +  C3H2    -->    C3H3                                         250.   1.00
 H       +  C3H3    -->    C3H4                                           0.   1.00
 H       +  C3H4    -->    C3H5                                        1510.   1.00
 H       +  C3H5    -->    C3H6                                           0.   1.00
 H       +  C3H6    -->    C3H7                                        1320.   1.00
 H       +  C3H6    -->    HMCHMH                                       619.   1.00
 H       +  C3H6CN  -->    C3H7CN                                         0.   1.00
 H       +  C3H7    -->    C3H8                                           0.   1.00
 H       +  C3N     -->    HC3N                                           0.   1.00
 H       +  C3O     -->    HC3O                                           0.   1.00
 H       +  C4      -->    C4H                                            0.   1.00
 H       +  C4H     -->    C4H2                                           0.   1.00
 H       +  C4H2    -->    C4H3                                        1210.   1.00
 H       +  C4H3    -->    C4H4                                           0.   1.00
 H       +  C4H4    -->    C4H5                                        1210.   1.00
 H       +  C4H5    -->    C4H6                                           0.   1.00
 H       +  C4H6    -->    C4H7                                         750.   1.00
 H       +  C4H7    -->    C4H8                                           0.   1.00
 H       +  C4H8    -->    C4H9                                        1320.   1.00
 H       +  C4H8    -->    2C4H9                                        619.   1.00
 H       +  C4H8CN  -->    C4H9CN                                         0.   1.00
 H       +  C4H9    -->    C4H10                                          0.   1.00
 H       +  C5      -->    C5H                                            0.   1.00
 H       +  C5H     -->    C5H2                                           0.   1.00
 H       +  C5H2    -->    C5H3                                        1210.   1.00
 H       +  C5H3    -->    C5H4                                           0.   1.00
 H       +  C5N     -->    HC5N                                           0.   1.00
 H       +  C6      -->    C6H                                            0.   1.00
 H       +  C6H     -->    C6H2                                           0.   1.00
 H       +  C6H2    -->    C6H3                                        1210.   1.00
 H       +  C6H3    -->    C6H4                                           0.   1.00
 H       +  C7      -->    C7H                                            0.   1.00
 H       +  C7H     -->    C7H2                                           0.   1.00
 H       +  C7H2    -->    C7H3                                        1210.   1.00
 H       +  C7H3    -->    C7H4                                           0.   1.00
 H       +  C7N     -->    HC7N                                           0.   1.00
 H       +  C8      -->    C8H                                            0.   1.00
 H       +  C8H     -->    C8H2                                           0.   1.00
 H       +  C8H2    -->    C8H3                                        1210.   1.00
 H       +  C8H3    -->    C8H4                                           0.   1.00
 H       +  C9      -->    C9H                                            0.   1.00
 H       +  C9H     -->    C9H2                                           0.   1.00
 H       +  C9H2    -->    C9H3                                        1210.   1.00
 H       +  C9H3    -->    C9H4                                           0.   1.00
 H       +  C9N     -->    HC9N                                           0.   1.00
 H       +  CH      -->    CH2                                            0.   1.00
 H       +  CH2     -->    CH3                                            0.   1.00
 H       +  CH2CHO  -->    CH3CHO                                         0.   1.00
 H       +  CH2CN   -->    CH3CN                                          0.   1.00
 H       +  CH2CO   -->    CH2CHO                                      3050.   1.00  a.6
 H       +  CH2CO   -->    CH3CO                                       1320.   1.00  a.6
 H       +  CH2NH   -->    CH2NH2                                       605.   1.00
 H       +  CH2NH   -->    CH3NH                                        605.   1.00
 H       +  CH2NH2  -->    CH3NH2                                         0.   1.00
 H       +  CH2OH   -->    CH3OH                                          0.   1.00
 H       +  CH2OH   -->    H2CO    +  H2                                  0.   1.00
 H       +  CH2SH   -->    H2CS    +  H2                                  0.   1.00
 H       +  CH2SH   -->    CH3SH                                          0.   1.00
 H       +  CH3     -->    CH4                                            0.   1.00
 H       +  CH3CHO  -->    H2      +  CH3CO                            2120.   1.00
 H       +  CH3CO   -->    CH3CHO                                         0.   1.00  a
 H       +  CH3NH   -->    CH3NH2                                         0.   1.00
 H       +  CH3O    -->    CH3OH                                          0.   1.00
 H       +  CH3O    -->    H2CO    +  H2                                  0.   1.00
 H       +  CH3OCH2 -->    CH3OCH3                                        0.   1.00  a
 H       +  CH3OCH3 -->    CH3OCH2 +  H2                               4450.   1.00  a.5
 H       +  CH3OH   -->    CH2OH   +  H2                               4380.   1.00  b
 H       +  CH3OH   -->    CH3O    +  H2                               6640.   1.00  b
 H       +  CH3S    -->    CH3SH                                          0.   1.00
 H       +  CH3S    -->    H2CS    +  H2                                  0.   1.00
 H       +  CH4     -->    CH3     +  H2                               5940.   2.17
 H       +  CHNH    -->    CH2NH                                          0.   1.00
 H       +  CN      -->    HCN                                            0.   1.00
 H       +  CO      -->    HCO                                         2320.   1.35  b
 H       +  COCHO   -->    OHCCHO                                         0.   1.00
 H       +  COOH    -->    HCOOH                                          0.   1.00
 H       +  COOH    -->    H2      +  CO2                                 0.   1.00
 H       +  CS      -->    HCS                                         1000.   1.00
 H       +  Fe      -->    FeH                                            0.   1.00
 H       +  H       -->    H2                                             0.   1.00
 H       +  H2C5N   -->    H3C5N                                          0.   1.00
 H       +  H2C7N   -->    H3C7N                                          0.   1.00
 H       +  H2C9N   -->    H3C9N                                          0.   1.00
 H       +  H2CN    -->    CH2NH                                          0.   1.00
 H       +  H2CN    -->    HCN     +  H2                                  0.   1.00
 H       +  H2CO    -->    CH2OH                                       4500.   1.35  b
 H       +  H2CO    -->    CH3O                                        2320.   1.35  b
 H       +  H2CO    -->    HCO     +  H2                               2960.   1.22  b
 H       +  H2CS    -->    CH2SH                                       1000.   1.00
 H       +  H2CS    -->    HCS     +  H2                               1000.   1.00
 H       +  H2CS    -->    CH3S                                        1000.   1.00
 H       +  H2O2    -->    H2O     +  OH                               1400.   1.00
 H       +  H2O2    -->    O2H     +  H2                               1900.   1.00
 H       +  H2S     -->    H2      +  HS                                860.   1.00
 H       +  HC2O    -->    CH2CO                                          0.   1.00
 H       +  HC3N    -->    C2H2CN                                      1710.   1.00
 H       +  HC3O    -->    H2C3O                                          0.   1.00
 H       +  HC5N    -->    H2C5N                                       1210.   1.00
 H       +  HC7N    -->    H2C7N                                       1210.   1.00
 H       +  HC9N    -->    H2C9N                                       1210.   1.00
 H       +  HCCN    -->    CH2CN                                          0.   1.00
 H       +  HCN     -->    H2CN                                       12500.   1.00
 H       +  HCN     -->    CHNH                                       12500.   1.00
 H       +  HCO     -->    CO      +  H2                                  0.   1.00
 H       +  HCO     -->    H2CO                                           0.   1.00
 H       +  HCOOCH3 -->    H2      +  XCO                              3970.   1.00
 H       +  HCOOCH3 -->    H2      +  HCOOM                            4470.   1.00
 H       +  HCOOH   -->    H2      +  COOH                             6150.   1.00
 H       +  HCOOM   -->    HCOOCH3                                        0.   1.00
 H       +  HCS     -->    H2CS                                           0.   1.00
 H       +  HCS     -->    CS      +  H2                                  0.   1.00
 H       +  HMCHCN  -->    C2H5CN                                         0.   1.00
 H       +  HMCHMCN -->    iC3H7CN                                        0.   1.00
 H       +  HMCHMH  -->    C3H8                                           0.   1.00
 H       +  HMCMHCN -->    iC3H7CN                                        0.   1.00
 H       +  HMCONH  -->    HMCOQ                                          0.   1.00
 H       +  HNC     -->    CHNH                                        2440.   1.00
 H       +  HNCHO   -->    NH2CHO                                         0.   1.00
 H       +  HNCO    -->    QCO                                         1390.   1.00
 H       +  HNCO    -->    NH2     +  CO                               2300.   1.00
 H       +  HNCOCHO -->    QCOCHO                                         0.   1.00
 H       +  HNCOOH  -->    QCOOH                                          0.   1.00
 H       +  HNMCHO  -->    QMCHO                                          0.   1.00
 H       +  HNMCOOH -->    QMCOOH                                         0.   1.00
 H       +  HNO     -->    HNOH                                        1500.   1.00
 H       +  HNO     -->    NO      +  H2                               1500.   1.00
 H       +  HNOH    -->    NH2OH                                          0.   1.00
 H       +  HNOH    -->    HNO     +  H2                                  0.   1.00
 H       +  HNX     -->    QX                                             0.   1.00
 H       +  HNY     -->    QY                                             0.   1.00
 H       +  HS      -->    H2S                                            0.   1.00
 H       +  MCOOH   -->    HMCOOH                                         0.   1.00
 H       +  MMCHO   -->    C2H5CHO                                        0.   1.00
 H       +  MMCOOH  -->    HMMCOOH                                        0.   1.00
 H       +  Mg      -->    MgH                                            0.   1.00
 H       +  MgH     -->    MgH2                                           0.   1.00
 H       +  N       -->    NH                                             0.   1.00
 H       +  N2H2    -->    H2      +  N2      +  H                      650.   1.00
 H       +  NH      -->    NH2                                            0.   1.00
 H       +  NH2     -->    NH3                                            0.   1.00
 H       +  NH2CHO  -->    H2      +  QCO                              3500.   1.00
 H       +  NHMCN   -->    QMCN                                           0.   1.00
 H       +  NO      -->    HNO                                            0.   1.00
 H       +  NO2     -->    NO      +  OH                                340.   1.00
 H       +  Na      -->    NaH                                            0.   1.00
 H       +  O       -->    OH                                             0.   1.00
 H       +  O2      -->    O2H                                         1200.   1.00
 H       +  O2H     -->    H2O2                                           0.   1.00
 H       +  O3      -->    O2      +  OH                                450.   1.00
 H       +  OCN     -->    HNCO                                           0.   1.00
 H       +  OCS     -->    CO      +  HS                               1950.   1.00
 H       +  OH      -->    H2O                                            0.   1.00
 H       +  QCO     -->    NH3     +  CO                                  0.   1.00
 H       +  QCO     -->    NH2CHO                                         0.   1.00
 H       +  QCONH   -->    QCOQ                                           0.   1.00
 H       +  QMCO    -->    QMCHO                                          0.   1.00
 H       +  QMM     -->    QMMH                                           0.   1.00
 H       +  QNH     -->    QQ                                             0.   1.00
 H       +  S       -->    HS                                             0.   1.00
 H       +  Si      -->    SiH                                            0.   1.00
 H       +  SiH     -->    SiH2                                           0.   1.00
 H       +  SiH2    -->    SiH3                                           0.   1.00
 H       +  SiH3    -->    SiH4                                           0.   1.00
 H       +  XCO     -->    HCOOCH3                                        0.   1.00
 H       +  XCONH   -->    XCOQ                                           0.   1.00
 H       +  YCHO    -->    H2      +  YCO                              2350.   1.00
 H       +  YCO     -->    YCHO                                           0.   1.00
 H       +  YCONH   -->    YCOQ                                           0.   1.00
 H       +  i2C4H9  -->    iC4H10                                         0.   1.00
 H       +  iC4H9   -->    iC4H10                                         0.   1.00
 H2      +  C       -->    CH2                                         2500.   1.00
 H2      +  C2      -->    C2H     +  H                                4200.   1.00
 H2      +  C2H     -->    C2H2    +  H                                4200.   1.00
 H2      +  C4H     -->    C4H2    +  H                                4200.   1.00
 H2      +  C6      -->    C6H     +  H                                4200.   1.00
 H2      +  C6H     -->    C6H2    +  H                                4200.   1.00
 H2      +  C8      -->    C8H     +  H                                4200.   1.00
 H2      +  C8H     -->    C8H2    +  H                                4200.   1.00
 H2      +  CH2     -->    CH3     +  H                                3530.   1.00
 H2      +  CH3     -->    CH4     +  H                                6440.   1.00
 H2      +  CN      -->    HCN     +  H                                2070.   1.00
 H2      +  NH2     -->    NH3     +  H                                6300.   1.00
 H2      +  OH      -->    H2O     +  H                                2100.   1.00
 HCO     +  2C3H6CN -->    C3H7CN  +  CO                                  0.   1.00
 HCO     +  2C4H9   -->    C4H10   +  CO                                  0.   1.00
 HCO     +  3C3H6CN -->    C3H7CN  +  CO                                  0.   1.00
 HCO     +  C2H4CN  -->    C2H5CN  +  CO                                  0.   1.00
 HCO     +  C2H4OH  -->    C2H5OH  +  CO                                  0.   1.00
 HCO     +  C2H4SH  -->    C2H5SH  +  CO                                  0.   1.00
 HCO     +  C2H5    -->    C2H5CHO                                        0.   1.00
 HCO     +  C2H5    -->    C2H6    +  CO                                  0.   1.00
 HCO     +  C2H5CO  -->    C2H5CHO +  CO                                  0.   1.00
 HCO     +  C2H5O   -->    HCOOMMH                                        0.   1.00
 HCO     +  C2H5O   -->    C2H5OH  +  CO                                  0.   1.00
 HCO     +  C2H5S   -->    C2H5SH  +  CO                                  0.   1.00
 HCO     +  C3H     -->    CO      +  C3H2                                0.   1.00
 HCO     +  C3H3    -->    CO      +  C3H4                                0.   1.00
 HCO     +  C3H5    -->    CO      +  C3H6                                0.   1.00
 HCO     +  C3H6CN  -->    C3H7CN  +  CO                                  0.   1.00
 HCO     +  C3H7    -->    C3H8    +  CO                                  0.   1.00
 HCO     +  CH2CN   -->    CH3CN   +  CO                                  0.   1.00
 HCO     +  CH2NH2  -->    CH3NH2  +  CO                                  0.   1.00
 HCO     +  CH2NH2  -->    QMCHO                                          0.   1.00
 HCO     +  CH2SH   -->    H2CS    +  H2CO                                0.   1.00
 HCO     +  CH2SH   -->    CH3SH   +  CO                                  0.   1.00
 HCO     +  CH3CO   -->    CH3CHO  +  CO                                  0.   1.00
 HCO     +  CH3CO   -->    HMCOCHO                                        0.   1.00
 HCO     +  CH3NH   -->    CH3NH2  +  CO                                  0.   1.00
 HCO     +  CH3O    -->    HCOOCH3                                        0.   1.00
 HCO     +  CH3O    -->    H2CO    +  H2CO                                0.   1.00
 HCO     +  CH3O    -->    CH3OH   +  CO                                  0.   1.00
 HCO     +  CH3S    -->    CH3SH   +  CO                                  0.   1.00
 HCO     +  CH3S    -->    H2CS    +  H2CO                                0.   1.00
 HCO     +  COCHO   -->    OHCCHO  +  CO                                  0.   1.00
 HCO     +  COCHO   -->    HZ3H                                           0.   1.00
 HCO     +  COOH    -->    HCOOH   +  CO                                  0.   1.00
 HCO     +  COOH    -->    H2CO    +  CO2                                 0.   1.00
 HCO     +  COOH    -->    OHCCOOH                                        0.   1.00
 HCO     +  HCO     -->    H2CO    +  CO                                  0.   1.00
 HCO     +  HCO     -->    OHCCHO                                         0.   1.00
 HCO     +  HCOOM   -->    HCOOCH3 +  CO                                  0.   1.00
 HCO     +  HCS     -->    H2CS    +  CO                                  0.   1.00
 HCO     +  HCS     -->    CS      +  H2CO                                0.   1.00
 HCO     +  HMCHCN  -->    C2H5CN  +  CO                                  0.   1.00
 HCO     +  HMCHMCN -->    iC3H7CN +  CO                                  0.   1.00
 HCO     +  HMCHMH  -->    C3H8    +  CO                                  0.   1.00
 HCO     +  HMCMHCN -->    iC3H7CN +  CO                                  0.   1.00
 HCO     +  HMCONH  -->    HMCOQ   +  CO                                  0.   1.00
 HCO     +  HNCHO   -->    NH2CHO  +  CO                                  0.   1.00
 HCO     +  HNCOCHO -->    QCOCHO  +  CO                                  0.   1.00
 HCO     +  HNCOOH  -->    QCOOH   +  CO                                  0.   1.00
 HCO     +  HNMCHO  -->    QMCHO   +  CO                                  0.   1.00
 HCO     +  HNMCOOH -->    QMCOOH  +  CO                                  0.   1.00
 HCO     +  HNX     -->    QX      +  CO                                  0.   1.00
 HCO     +  HNY     -->    QY      +  CO                                  0.   1.00
 HCO     +  MCOOH   -->    HMCOOH  +  CO                                  0.   1.00
 HCO     +  MMCHO   -->    C2H5CHO +  CO                                  0.   1.00
 HCO     +  MMCOOH  -->    HMMCOOH +  CO                                  0.   1.00
 HCO     +  NHMCN   -->    QMCN    +  CO                                  0.   1.00
 HCO     +  QCO     -->    NH2CHO  +  CO                                  0.   1.00
 HCO     +  QCO     -->    QCOCHO                                         0.   1.00
 HCO     +  QCONH   -->    QCOQ    +  CO                                  0.   1.00
 HCO     +  QMCO    -->    QMCHO   +  CO                                  0.   1.00
 HCO     +  QMM     -->    QMMH    +  CO                                  0.   1.00
 HCO     +  QNH     -->    QQ      +  CO                                  0.   1.00
 HCO     +  XCO     -->    HCOOCH3 +  CO                                  0.   1.00
 HCO     +  XCO     -->    XCOCHO                                         0.   1.00
 HCO     +  XCONH   -->    XCOQ    +  CO                                  0.   1.00
 HCO     +  YCO     -->    YCOCHO                                         0.   1.00
 HCO     +  YCO     -->    YCHO    +  CO                                  0.   1.00
 HCO     +  YCONH   -->    YCOQ    +  CO                                  0.   1.00
 HCO     +  i2C4H9  -->    iC4H10  +  CO                                  0.   1.00
 HCO     +  iC4H9   -->    iC4H10  +  CO                                  0.   1.00
 HMCHMH  +  CH2CN   -->    iC4H9CN                                        0.   1.00
 HS      +  C2H5    -->    C2H5SH                                         0.   1.00
 HS      +  CH2     -->    CH2SH                                          0.   1.00
 HS      +  CH3     -->    CH3SH                                          0.   1.00
 N       +  C2      -->    C2N                                            0.   1.00
 N       +  C2H     -->    HCCN                                           0.   1.00
 N       +  C3      -->    C3N                                            0.   1.00
 N       +  C3H     -->    HC3N                                           0.   1.00
 N       +  C3H3    -->    HC3N    +  H2                                  0.   1.00
 N       +  C5      -->    C5N                                            0.   1.00
 N       +  C5H     -->    HC5N                                           0.   1.00
 N       +  C7      -->    C7N                                            0.   1.00
 N       +  C7H     -->    HC7N                                           0.   1.00
 N       +  C9      -->    C9N                                            0.   1.00
 N       +  C9H     -->    HC9N                                           0.   1.00
 N       +  CH      -->    HCN                                            0.   1.00
 N       +  CH2     -->    H2CN                                           0.   1.00
 N       +  CH3     -->    CH2NH                                          0.   1.00
 N       +  HNO     -->    NH      +  NO                               1500.   1.00
 N       +  HNOH    -->    NH      +  HNO                                 0.   1.00
 N       +  HS      -->    NS      +  H                                   0.   1.00
 N       +  N       -->    N2                                             0.   1.00
 N       +  NH      -->    N2      +  H                                   0.   1.00
 N       +  NH2     -->    N2H2                                           0.   1.00
 N       +  NO      -->    N2O                                            0.   1.00
 N       +  NS      -->    N2      +  S                                   0.   1.00
 N       +  O       -->    NO                                             0.   1.00
 N       +  O2H     -->    O2      +  NH                                  0.   1.00
 N       +  S       -->    NS                                             0.   1.00
 NH      +  C2H5CHO -->    NH2     +  C2H5CO                           5770.   1.00
 NH      +  C2H5CN  -->    NH2     +  C2H4CN                           7200.   1.00
 NH      +  C2H5CN  -->    NH2     +  HMCHCN                           7000.   1.00
 NH      +  C2H5SH  -->    NH2     +  C2H5S                            7000.   1.00
 NH      +  C2H5SH  -->    NH2     +  C2H4SH                           7000.   1.00
 NH      +  C3H4    -->    NH2     +  C3H3                             7000.   1.00
 NH      +  C3H6    -->    NH2     +  C3H5                             7000.   1.00
 NH      +  C4H4    -->    NH2     +  C4H3                             7000.   1.00
 NH      +  C4H6    -->    NH2     +  C4H5                             7000.   1.00
 NH      +  CH2     -->    CH2NH                                          0.   1.00
 NH      +  CH2CHO  -->    HNMCHO                                         0.   1.00
 NH      +  CH2CN   -->    NHMCN                                          0.   1.00
 NH      +  CH2NH   -->    NH2     +  H2CN                             7000.   1.00
 NH      +  CH2OH   -->    HNY                                            0.   1.00
 NH      +  CH3     -->    CH3NH                                          0.   1.00
 NH      +  CH3CHO  -->    NH2     +  CH3CO                            5770.   1.00
 NH      +  CH3CN   -->    NH2     +  CH2CN                            7000.   1.00
 NH      +  CH3CO   -->    HMCONH                                         0.   1.00
 NH      +  CH3NH2  -->    NH2     +  CH2NH2                           7000.   1.00
 NH      +  CH3O    -->    HNX                                            0.   1.00
 NH      +  CH3SH   -->    NH2     +  CH3S                             7000.   1.00
 NH      +  CH3SH   -->    NH2     +  CH2SH                            7000.   1.00
 NH      +  CO      -->    HNCO                                        2870.   1.00
 NH      +  COCHO   -->    HNCOCHO                                        0.   1.00
 NH      +  COOH    -->    HNCOOH                                         0.   1.00
 NH      +  COOH    -->    NH2     +  CO2                                 0.   1.00
 NH      +  H2C3O   -->    NH2     +  HC3O                             7000.   1.00
 NH      +  H2CO    -->    NH2     +  HCO                              5770.   1.00
 NH      +  HCO     -->    HNCHO                                          0.   1.00
 NH      +  HCOOMMH -->    NH2     +  C2H5    +  CO2                   7000.   1.00
 NH      +  HMCOCHO -->    NH2     +  CH2CO   +  CO      +  H          5770.   1.00
 NH      +  HMCOMH  -->    NH2     +  CH3     +  CH2CO                 7000.   1.00
 NH      +  HMCOOH  -->    NH2     +  MCOOH                            7000.   1.00
 NH      +  HMCOQ   -->    NH2     +  HMCONH                           7000.   1.00
 NH      +  HMCOX   -->    NH2     +  CH2CO   +  H2CO    +  H          7000.   1.00
 NH      +  HMCOY   -->    NH2     +  CH2CO   +  H2CO    +  H          7000.   1.00
 NH      +  HMMCOOH -->    NH2     +  MMCOOH                           7000.   1.00
 NH      +  HNCO    -->    NH2     +  OCN                              1200.   1.00
 NH      +  HNO     -->    NH2     +  NO                               1500.   1.00
 NH      +  HNOH    -->    NH2     +  HNO                                 0.   1.00
 NH      +  MCOOH   -->    HNMCOOH                                        0.   1.00
 NH      +  NH      -->    N2H2                                           0.   1.00
 NH      +  NH      -->    N2      +  H2                                  0.   1.00
 NH      +  NH2     -->    QNH                                            0.   1.00
 NH      +  NH2CHO  -->    NH2     +  QCO                              5770.   1.00
 NH      +  NH2OH   -->    NH2     +  HNOH                             7000.   1.00
 NH      +  OH      -->    HNOH                                           0.   1.00
 NH      +  OHCCHO  -->    NH2     +  COCHO                            5770.   1.00
 NH      +  QCO     -->    QCONH                                          0.   1.00
 NH      +  QCOCHO  -->    NH2     +  HNCOCHO                          7000.   1.00
 NH      +  QCOOH   -->    NH2     +  HNCOOH                           7000.   1.00
 NH      +  QCOQ    -->    NH2     +  QCONH                            7000.   1.00
 NH      +  QMCHO   -->    NH2     +  HNMCHO                           7000.   1.00
 NH      +  QMCHO   -->    NH2     +  QMCO                             5770.   1.00
 NH      +  QMCN    -->    NH2     +  NHMCN                            7000.   1.00
 NH      +  QMCOOH  -->    NH2     +  HNMCOOH                          7000.   1.00
 NH      +  QMMH    -->    NH2     +  QMM                              7000.   1.00
 NH      +  QQ      -->    NH2     +  QNH                              7000.   1.00
 NH      +  QX      -->    NH2     +  HNX                              7000.   1.00
 NH      +  QY      -->    NH2     +  HNY                              7000.   1.00
 NH      +  XCO     -->    XCONH                                          0.   1.00
 NH      +  XCOCHO  -->    NH2     +  COCHO   +  H2CO                  5770.   1.00
 NH      +  XCOOH   -->    NH2     +  COOH    +  H2CO                  7000.   1.00
 NH      +  XCOQ    -->    NH2     +  XCONH                            7000.   1.00
 NH      +  XCOX    -->    NH2     +  H       +  XCOCHO                7000.   1.00
 NH      +  XCOY    -->    NH2     +  H       +  YCOCHO                7000.   1.00
 NH      +  XOH     -->    NH2     +  HCO     +  H2O                   7000.   1.00
 NH      +  XX      -->    NH2     +  CH3O    +  H2CO                  7000.   1.00
 NH      +  XY      -->    NH2     +  CH2OH   +  H2CO                  7000.   1.00
 NH      +  YCHO    -->    NH2     +  YCO                              5770.   1.00
 NH      +  YCO     -->    YCONH                                          0.   1.00
 NH      +  YCOCHO  -->    NH2     +  COCHO   +  H2CO                  5770.   1.00
 NH      +  YCOOH   -->    NH2     +  COOH    +  H2CO                  7000.   1.00
 NH      +  YCOQ    -->    NH2     +  YCONH                            7000.   1.00
 NH      +  YCOY    -->    NH2     +  H       +  YCOCHO                7000.   1.00
 NH      +  YOH     -->    NH2     +  HCO     +  H2O                   7000.   1.00
 NH      +  YY      -->    NH2     +  CH2OH   +  H2CO                  7000.   1.00
 NH2     +  C2H5CHO -->    NH3     +  C2H5CO                           2870.   1.00
 NH2     +  C2H5CN  -->    NH3     +  HMCHCN                           2480.   1.00
 NH2     +  C2H5CN  -->    NH3     +  C2H4CN                           3280.   1.00
 NH2     +  C2H5OH  -->    NH3     +  C2H4OH                           6680.   1.00
 NH2     +  C2H5OH  -->    NH3     +  C2H5O                            7740.   1.00
 NH2     +  C2H5SH  -->    NH3     +  C2H4SH                           2540.   1.00
 NH2     +  C2H5SH  -->    NH3     +  C2H5S                            3240.   1.00
 NH2     +  C2H6    -->    NH3     +  C2H5                             5770.   1.00
 NH2     +  C3H     -->    NH3     +  C3                                  0.   1.00
 NH2     +  C3H4    -->    NH3     +  C3H3                             2200.   1.00
 NH2     +  C3H5    -->    NH3     +  C3H4                                0.   1.00
 NH2     +  C3H6    -->    NH3     +  C3H5                             2160.   1.00
 NH2     +  C3H7    -->    NH3     +  C3H6                                0.   1.00
 NH2     +  C3H7CN  -->    NH3     +  C3H6CN                           5980.   1.00
 NH2     +  C3H7CN  -->    NH3     +  2C3H6CN                          5160.   1.00
 NH2     +  C3H7CN  -->    NH3     +  3C3H6CN                          5160.   1.00
 NH2     +  C3H8    -->    NH3     +  C3H7                             5980.   1.00
 NH2     +  C3H8    -->    NH3     +  HMCHMH                           5150.   1.00
 NH2     +  C4H10   -->    NH3     +  2C4H9                            4730.   1.00
 NH2     +  C4H10   -->    NH3     +  C4H9                             5550.   1.00
 NH2     +  C4H4    -->    NH3     +  C4H3                             2610.   1.00
 NH2     +  C4H6    -->    NH3     +  C4H5                             1140.   1.00
 NH2     +  C4H8    -->    NH3     +  C4H7                             2060.   1.00
 NH2     +  CH2CHO  -->    QMCHO                                          0.   1.00
 NH2     +  CH2CN   -->    QMCN                                           0.   1.00
 NH2     +  CH2NH   -->    NH3     +  H2CN                             1200.   1.00
 NH2     +  CH2OH   -->    NH3     +  H2CO                                0.   1.00
 NH2     +  CH2OH   -->    QY                                             0.   1.00
 NH2     +  CH3     -->    CH3NH2                                         0.   1.00
 NH2     +  CH3CHO  -->    NH3     +  CH3CO                            1250.   1.00
 NH2     +  CH3CN   -->    NH3     +  CH2CN                            2680.   1.00
 NH2     +  CH3CO   -->    HMCOQ                                          0.   1.00
 NH2     +  CH3NH2  -->    NH3     +  CH2NH2                           3630.   1.00
 NH2     +  CH3O    -->    NH3     +  H2CO                                0.   1.00
 NH2     +  CH3O    -->    QX                                             0.   1.00
 NH2     +  CH3OH   -->    NH3     +  CH2OH                            4710.   1.00
 NH2     +  CH3OH   -->    NH3     +  CH3O                             7360.   1.00
 NH2     +  CH3SH   -->    NH3     +  CH2SH                            2540.   1.00
 NH2     +  CH3SH   -->    NH3     +  CH3S                             3240.   1.00
 NH2     +  CH4     -->    NH3     +  CH3                              7620.   1.00
 NH2     +  CO      -->    QCO                                         2870.   1.00
 NH2     +  COCHO   -->    QCOCHO                                         0.   1.00
 NH2     +  COOH    -->    QCOOH                                          0.   1.00
 NH2     +  COOH    -->    NH3     +  CO2                                 0.   1.00
 NH2     +  H2C3O   -->    NH3     +  HC3O                             2200.   1.00
 NH2     +  H2CO    -->    NH2CHO  +  H                                  27.   1.00
 NH2     +  HCO     -->    NH3     +  CO                                  0.   1.00
 NH2     +  HCO     -->    NH2CHO                                         0.   1.00
 NH2     +  HCOOCH3 -->    NH3     +  HCOOM                            5020.   1.00
 NH2     +  HCOOCH3 -->    NH3     +  XCO                              3130.   1.00
 NH2     +  HCOOH   -->    NH3     +  COOH                             3110.   1.00
 NH2     +  HCOOMMH -->    NH3     +  C2H5    +  CO2                   2480.   1.00
 NH2     +  HMCHMH  -->    NH3     +  C3H6                                0.   1.00
 NH2     +  HMCOCHO -->    NH3     +  CH2CO   +  CO      +  H          1360.   1.00
 NH2     +  HMCOMH  -->    NH3     +  CH3     +  CH2CO                 2480.   1.00
 NH2     +  HMCOOH  -->    NH3     +  MCOOH                            2480.   1.00
 NH2     +  HMCOQ   -->    NH3     +  HMCONH                           2480.   1.00
 NH2     +  HMCOX   -->    NH3     +  CH2CO   +  H2CO    +  H          2480.   1.00
 NH2     +  HMCOY   -->    NH3     +  CH2CO   +  H2CO    +  H          2480.   1.00
 NH2     +  HMMCOOH -->    NH3     +  MMCOOH                           2480.   1.00
 NH2     +  HNCO    -->    NH3     +  OCN                              1200.   1.00
 NH2     +  HNO     -->    NH3     +  NO                               1500.   1.00
 NH2     +  HNOH    -->    NH3     +  HNO                                 0.   1.00
 NH2     +  MCOOH   -->    QMCOOH                                         0.   1.00
 NH2     +  NH2     -->    QQ                                             0.   1.00
 NH2     +  NH2CHO  -->    NH3     +  QCO                              1890.   1.00
 NH2     +  NH2OH   -->    NH3     +  HNOH                             2480.   1.00
 NH2     +  OHCCHO  -->    NH3     +  COCHO                            1360.   1.00
 NH2     +  QCO     -->    QCOQ                                           0.   1.00
 NH2     +  QCOCHO  -->    NH3     +  HNCOCHO                          2480.   1.00
 NH2     +  QCOOH   -->    NH3     +  HNCOOH                           2480.   1.00
 NH2     +  QCOQ    -->    NH3     +  QCONH                            2480.   1.00
 NH2     +  QMCHO   -->    NH3     +  QMCO                             1360.   1.00
 NH2     +  QMCHO   -->    NH3     +  HNMCHO                           2480.   1.00
 NH2     +  QMCN    -->    NH3     +  NHMCN                            2480.   1.00
 NH2     +  QMCOOH  -->    NH3     +  HNMCOOH                          2480.   1.00
 NH2     +  QMMH    -->    NH3     +  QMM                              2480.   1.00
 NH2     +  QQ      -->    NH3     +  QNH                              2480.   1.00
 NH2     +  QX      -->    NH3     +  HNX                              2480.   1.00
 NH2     +  QY      -->    NH3     +  HNY                              2480.   1.00
 NH2     +  XCO     -->    XCOQ                                           0.   1.00
 NH2     +  XCOCHO  -->    NH3     +  COCHO   +  H2CO                  1360.   1.00
 NH2     +  XCOOH   -->    NH3     +  COOH    +  H2CO                  2480.   1.00
 NH2     +  XCOQ    -->    NH3     +  XCONH                            2480.   1.00
 NH2     +  XCOX    -->    NH3     +  H       +  XCOCHO                2480.   1.00
 NH2     +  XCOY    -->    NH3     +  H       +  YCOCHO                2480.   1.00
 NH2     +  XOH     -->    NH3     +  HCO     +  H2O                   2480.   1.00
 NH2     +  XX      -->    NH3     +  CH3O    +  H2CO                  2480.   1.00
 NH2     +  XY      -->    NH3     +  CH2OH   +  H2CO                  2480.   1.00
 NH2     +  YCHO    -->    NH3     +  YCO                              1360.   1.00
 NH2     +  YCO     -->    YCOQ                                           0.   1.00
 NH2     +  YCOCHO  -->    NH3     +  COCHO   +  H2CO                  1360.   1.00
 NH2     +  YCOOH   -->    NH3     +  COOH    +  H2CO                  2690.   1.00
 NH2     +  YCOQ    -->    NH3     +  YCONH                            2690.   1.00
 NH2     +  YCOY    -->    NH3     +  H       +  YCOCHO                2480.   1.00
 NH2     +  YOH     -->    NH3     +  HCO     +  H2O                   2480.   1.00
 NH2     +  YY      -->    NH3     +  CH2OH   +  H2CO                  2480.   1.00
 NH2     +  iC3H7CN -->    NH3     +  HMCMHCN                          5160.   1.00
 NH2     +  iC3H7CN -->    NH3     +  HMCHMCN                          5980.   1.00
 NH2     +  iC4H10  -->    NH3     +  i2C4H9                           5290.   1.00
 NH2     +  iC4H10  -->    NH3     +  iC4H9                            6100.   1.00
 O       +  C2      -->    C2O                                            0.   1.00
 O       +  C2H5    -->    C2H5O                                          0.   1.00
 O       +  C3      -->    C3O                                            0.   1.00
 O       +  C3H     -->    HC3O                                           0.   1.00
 O       +  CH      -->    HCO                                            0.   1.00
 O       +  CH2     -->    H2CO                                           0.   1.00
 O       +  CH3     -->    CH3O                                           0.   1.00
 O       +  CH4     -->    CH3     +  OH                               4380.   1.00  a.7
 O       +  CN      -->    OCN                                            0.   1.00
 O       +  CO      -->    CO2                                         1000.   1.27
 O       +  CS      -->    OCS                                            0.   1.00
 O       +  HCO     -->    CO2     +  H                                   0.   1.00
 O       +  HCO     -->    CO      +  OH                                  0.   1.00
 O       +  HNO     -->    NO      +  OH                                  0.   1.00
 O       +  HNOH    -->    HNO     +  OH                                  0.   1.00
 O       +  HS      -->    SO      +  H                                   0.   1.00
 O       +  NH      -->    HNO                                            0.   1.00
 O       +  NH2     -->    HNOH                                           0.   1.00
 O       +  NO      -->    NO2                                            0.   1.00
 O       +  NS      -->    NO      +  S                                   0.   1.00
 O       +  O       -->    O2                                             0.   1.00
 O       +  O2      -->    O3                                             0.   1.00
 O       +  O2H     -->    O2      +  OH                                  0.   1.00
 O       +  OH      -->    O2H                                            0.   1.00
 O       +  S       -->    SO                                             0.   1.00
 O       +  SO      -->    SO2                                            0.   1.00
 OH      +  C2H2    -->    H2O     +  C2H                              5280.   1.00
 OH      +  C2H3CN  -->    H2O     +  C2H2CN                           4000.   1.00
 OH      +  C2H4    -->    H2O     +  C2H3                             2990.   1.00
 OH      +  C2H5    -->    C2H5OH                                         0.   1.00
 OH      +  C2H5CHO -->    H2O     +  C2H5CO                            597.   1.00
 OH      +  C2H5CN  -->    H2O     +  C2H4CN                           1200.   1.00
 OH      +  C2H5CN  -->    H2O     +  HMCHCN                           1000.   1.00
 OH      +  C2H5CO  -->    HMMCOOH                                        0.   1.00
 OH      +  C2H5OH  -->    H2O     +  C2H5O                            1510.   1.00
 OH      +  C2H5OH  -->    H2O     +  C2H4OH                            889.   1.00
 OH      +  C2H5SH  -->    H2O     +  C2H4SH                            597.   1.00
 OH      +  C2H5SH  -->    H2O     +  C2H5S                             597.   1.00
 OH      +  C2H6    -->    H2O     +  C2H5                             1000.   1.00
 OH      +  C3H     -->    H2O     +  C3                                  0.   1.00
 OH      +  C3H3    -->    H2O     +  C3H2                                0.   1.00
 OH      +  C3H4    -->    H2O     +  C3H3                              650.   1.00
 OH      +  C3H5    -->    H2O     +  C3H4                                0.   1.00
 OH      +  C3H6    -->    H2O     +  C3H5                              730.   1.00
 OH      +  C3H7    -->    H2O     +  C3H6                                0.   1.00
 OH      +  C3H7CN  -->    H2O     +  3C3H6CN                           800.   1.00
 OH      +  C3H7CN  -->    H2O     +  C3H6CN                           1000.   1.00
 OH      +  C3H7CN  -->    H2O     +  2C3H6CN                           800.   1.00
 OH      +  C3H8    -->    H2O     +  C3H7                             1310.   1.00
 OH      +  C3H8    -->    H2O     +  HMCHMH                           1120.   1.00
 OH      +  C4H10   -->    H2O     +  2C4H9                             428.   1.00
 OH      +  C4H10   -->    H2O     +  C4H9                              823.   1.00
 OH      +  C4H4    -->    H2O     +  C4H3                             1000.   1.00
 OH      +  C4H6    -->    H2O     +  C4H5                             1000.   1.00
 OH      +  C4H8    -->    H2O     +  C4H7                              663.   1.00
 OH      +  CH2     -->    CH2OH                                          0.   1.00
 OH      +  CH2CHO  -->    YCHO                                           0.   1.00
 OH      +  CH2NH   -->    H2O     +  H2CN                              591.   1.00
 OH      +  CH2OH   -->    H2O     +  H2CO                                0.   1.00
 OH      +  CH2OH   -->    YOH                                            0.   1.00
 OH      +  CH3     -->    CH3OH                                          0.   1.00
 OH      +  CH3     -->    H2O     +  CH2                              1400.   1.00
 OH      +  CH3CHO  -->    H2O     +  CH3CO                             597.   1.00
 OH      +  CH3CN   -->    H2O     +  CH2CN                             500.   1.00
 OH      +  CH3CO   -->    HMCOOH                                         0.   1.00
 OH      +  CH3NH2  -->    H2O     +  CH2NH2                           1000.   1.00
 OH      +  CH3O    -->    H2O     +  H2CO                                0.   1.00
 OH      +  CH3O    -->    XOH                                            0.   1.00
 OH      +  CH3OH   -->    H2O     +  CH2OH                             359.   1.00
 OH      +  CH3OH   -->    H2O     +  CH3O                              852.   1.00
 OH      +  CH3SH   -->    H2O     +  CH2SH                             597.   1.00
 OH      +  CH3SH   -->    H2O     +  CH3S                              597.   1.00
 OH      +  CH4     -->    H2O     +  CH3                              1780.   1.00
 OH      +  CO      -->    CO2     +  H                                  80.   1.00
 OH      +  CO      -->    COOH                                        2500.   1.00
 OH      +  COCHO   -->    OHCCOOH                                        0.   1.00
 OH      +  COOH    -->    H2O     +  CO2                                 0.   1.00
 OH      +  COOH    -->    HOCOOH                                         0.   1.00
 OH      +  H2C3O   -->    H2O     +  HC3O                             1000.   1.00
 OH      +  H2CO    -->    H2O     +  HCO                                 0.   1.00
 OH      +  HCO     -->    H2O     +  CO                                  0.   1.00
 OH      +  HCO     -->    HCOOH                                          0.   1.00
 OH      +  HCOOCH3 -->    H2O     +  XCO                               597.   1.00
 OH      +  HCOOCH3 -->    H2O     +  HCOOM                             597.   1.00
 OH      +  HCOOH   -->    H2O     +  COOH                             1040.   1.00
 OH      +  HCOOMMH -->    H2O     +  C2H5    +  CO2                    591.   1.00
 OH      +  HMCHMH  -->    H2O     +  C3H6                                0.   1.00
 OH      +  HMCOCHO -->    H2O     +  CH2CO   +  CO      +  H           591.   1.00
 OH      +  HMCOMH  -->    H2O     +  CH3     +  CH2CO                  591.   1.00
 OH      +  HMCOOH  -->    H2O     +  MCOOH                            1000.   1.00
 OH      +  HMCOQ   -->    H2O     +  HMCONH                            591.   1.00
 OH      +  HMCOX   -->    H2O     +  CH2CO   +  H2CO    +  H           591.   1.00
 OH      +  HMCOY   -->    H2O     +  CH2CO   +  H2CO    +  H           591.   1.00
 OH      +  HMMCOOH -->    H2O     +  MMCOOH                           1000.   1.00
 OH      +  HNCO    -->    H2O     +  OCN                              1290.   1.00
 OH      +  HNO     -->    H2O     +  NO                               1500.   1.00
 OH      +  HNOH    -->    H2O     +  HNO                                 0.   1.00
 OH      +  NH2     -->    NH2OH                                          0.   1.00
 OH      +  NH2CHO  -->    H2O     +  QCO                               597.   1.00
 OH      +  NH2CHO  -->    H2O     +  HNCHO                             591.   1.00
 OH      +  NH2OH   -->    H2O     +  HNOH                             2140.   1.00
 OH      +  NH3     -->    H2O     +  NH2                               925.   1.00
 OH      +  OH      -->    H2O2                                           0.   1.00
 OH      +  OHCCHO  -->    H2O     +  COCHO                             597.   1.00
 OH      +  QCO     -->    QCOOH                                          0.   1.00
 OH      +  QCOCHO  -->    H2O     +  HNCOCHO                           591.   1.00
 OH      +  QCOOH   -->    H2O     +  HNCOOH                            591.   1.00
 OH      +  QCOQ    -->    H2O     +  QCONH                             591.   1.00
 OH      +  QMCHO   -->    H2O     +  QMCO                              597.   1.00
 OH      +  QMCHO   -->    H2O     +  HNMCHO                            591.   1.00
 OH      +  QMCN    -->    H2O     +  NHMCN                            5910.   1.00
 OH      +  QMCO    -->    QMCOOH                                         0.   1.00
 OH      +  QMCOOH  -->    H2O     +  HNMCOOH                           591.   1.00
 OH      +  QMMH    -->    H2O     +  QMM                              1000.   1.00
 OH      +  QQ      -->    H2O     +  QNH                               591.   1.00
 OH      +  QX      -->    H2O     +  HNX                               591.   1.00
 OH      +  QY      -->    H2O     +  HNY                               591.   1.00
 OH      +  XCO     -->    XCOOH                                          0.   1.00
 OH      +  XCOCHO  -->    H2O     +  COCHO   +  H2CO                   597.   1.00
 OH      +  XCOOH   -->    H2O     +  COOH    +  H2CO                   591.   1.00
 OH      +  XCOQ    -->    H2O     +  XCONH                             591.   1.00
 OH      +  XCOX    -->    H2O     +  H       +  XCOCHO                 591.   1.00
 OH      +  XCOY    -->    H2O     +  H       +  YCOCHO                 591.   1.00
 OH      +  XOH     -->    H2O     +  HCO     +  H2O                    591.   1.00
 OH      +  XX      -->    H2O     +  CH3O    +  H2CO                   591.   1.00
 OH      +  XY      -->    H2O     +  CH2OH   +  H2CO                   591.   1.00
 OH      +  YCHO    -->    H2O     +  YCO                               597.   1.00
 OH      +  YCO     -->    YCOOH                                          0.   1.00
 OH      +  YCOCHO  -->    H2O     +  COCHO   +  H2CO                   597.   1.00
 OH      +  YCOOH   -->    H2O     +  COOH    +  H2CO                   591.   1.00
 OH      +  YCOQ    -->    H2O     +  YCONH                             591.   1.00
 OH      +  YCOY    -->    H2O     +  H       +  YCOCHO                 591.   1.00
 OH      +  YOH     -->    H2O     +  HCO     +  H2O                    591.   1.00
 OH      +  YY      -->    H2O     +  CH2OH   +  H2CO                   591.   1.00
 OH      +  iC3H7CN -->    H2O     +  HMCHMCN                          1000.   1.00
 OH      +  iC3H7CN -->    H2O     +  HMCMHCN                           800.   1.00
 OH      +  iC4H10  -->    H2O     +  i2C4H9                            428.   1.00
 OH      +  iC4H10  -->    H2O     +  iC4H9                             823.   1.00
 S       +  C2H5    -->    C2H5S                                          0.   1.00
 S       +  CH      -->    HCS                                            0.   1.00
 S       +  CH2     -->    H2CS                                           0.   1.00
 S       +  CH3     -->    CH3S                                           0.   1.00
 S       +  CO      -->    OCS                                            0.   1.00
 S       +  NH      -->    NS      +  H                                   0.   1.00
